CBinfer: Exploiting Frame-to-Frame Locality for Faster Convolutional Network Inference on Video Streams

The last few years have brought advances in computer vision at an amazing pace, grounded on new findings in deep neural network construction and training as well as the availability of large labeled datasets. Applying these networks to images demands a high computational effort and pushes the use of state-of-the-art networks on real-time video data out of reach of embedded platforms. Many recent works focus on reducing network complexity for real-time inference on embedded computing platforms. We adopt an orthogonal viewpoint and propose a novel algorithm exploiting the spatio-temporal sparsity of pixel changes. This optimized inference procedure resulted in an average speed-up of 9.1x over cuDNN on the Tegra X2 platform at a negligible accuracy loss of <0.1% and no retraining of the network for a semantic segmentation application. Similarly, an average speed-up of 7.0x has been achieved for a pose detection DNN and a reduction of 5x of the number of arithmetic operations to be performed for object detection on static camera video surveillance data. These throughput gains combined with a lower power consumption result in an energy efficiency of 511 GOp/s/W compared to 70 GOp/s/W for the baseline.

==> plotdata-merged/eval02-caviar-walkByShop1cor-seq002-5xSubsample.csv <==
0.0,617251968,13168410624,6521389056,13042778112,6370099200,12740198400,12740198400,12740198400,6124732416,12136218624,6101139456,1531183104,765591552,765591552,765591552,367788032,109187072,765591552,765591552,765591552,367788032,54593536,5105408000,3532390400,3532390400,3532390400,3532390400,91947008,5895168,5105408000,3532390400,3532390400,3532390400,3532390400,91947008,13643520
0.2,615454848,13108469760,6514016256,13032751104,6370099200,12740198400,12740198400,12740198400,6124732416,12159811584,6110576640,1531183104,765591552,749961216,720470016,190054400,16498688,765591552,754679808,671219712,169345024,12062720,5105408000,3532390400,3532390400,3532390400,3532390400,91881472,5233664,5105408000,3532390400,3532390400,3532390400,3532390400,91914240,9708544
0.4,541137024,10902675456,5761990656,11700633600,6245056512,12438208512,12297830400,12440567808,6032719872,11933319168,6004408320,1492844544,509313024,313196544,289898496,69992448,13424640,509313024,324108288,290193408,83886080,9494528,5105408000,3532390400,3532390400,3532390400,3498672128,74776576,4873728,5105408000,3503489024,3426418688,3326869504,3334897664,78512128,5710336
0.6,402585984,6575431680,3309797376,6622543872,4544004096,8691646464,7752646656,8195014656,4112252928,8149008384,4140564480,972029952,274268160,204374016,200835072,54001664,11206656,274268160,224133120,215285760,69206016,7996416,4323352320,2939912192,2968813568,2981658624,3068362752,60129280,4601344,4323352320,2715123712,2713518080,2894954496,3074785280,66682880,4499200
0.8,228324096,3542999040,1820344320,3365830656,2473721856,4693819392,3986030592,4283301888,2465464320,5020581888,2762735616,678297600,220889088,171933696,173113344,42074112,8366080,220889088,185794560,194052096,57671680,6498304,3316194560,2475884544,2753658880,2827517952,2936700928,53346304,4435968,3316194560,2320138240,2532081664,2734391296,2875686912,58884096,3618816
1.0,161844480,2577014784,1343324160,2504392704,1759444992,3586129920,3343122432,3708813312,2201223168,4558159872,2519728128,608698368,182550528,137428992,129761280,26738688,4941824,182550528,151584768,147161088,39059456,3891200,3040038400,2369912832,2636447744,2683011072,2768109568,46956544,4328960,3040038400,2149941248,2341011456,2602729472,2721546240,52756480,3040000
1.2,113681664,2131550208,1189969920,2181464064,1564803072,3140222976,2984509440,3265265664,2012479488,4166516736,2300313600,553254912,142737408,79331328,66355200,12976128,2684928,142737408,94666752,89063424,17956864,2081792,2768523520,2186870784,2434138112,2344222720,2446983168,33325056,3988480,2768523520,2002223104,2023096320,2202927104,2377940992,34603008,2456320
1.4,97462656,1902182400,1097957376,1913094144,1404370944,2832334848,2637692928,2904293376,1767112704,3633315840,1946419200,456523776,93192192,55443456,39223296,9830400,1828864,93192192,56328192,52789248,12058624,1342464,2510932480,1981349888,2191687680,2127462400,2172420096,23986176,3112960,2510932480,1809547264,1795096576,1968504832,1870561280,24412160,1668352
1.6,84665088,1785176064,1035141120,1718157312,1281687552,2598764544,2301493248,2583429120,1576009728,3378511872,1802502144,403439616,51609600,29786112,28606464,4063232,583680,51609600,27426816,28606464,5636096,486400,2232455680,1796702208,1859321856,1570308096,1613660160,16515072,1352192,2232455680,1549434880,1205829632,1311801344,1088618496,14188544,977664
1.8,77673600,1648558080,979107840,1538260992,1167261696,2184708096,1899233280,2143420416,1366032384,2887778304,1524105216,313196544,36569088,15630336,8847360,1048576,38912,36569088,13271040,12386304,2621440,175104,1970223360,1480392704,1388871680,1107886080,1066139648,7667712,846336,1970223360,1115914240,881491968,895942656,717717504,5799936,520448
2.0,74217600,1534795776,918208512,1319731200,1056374784,1993605120,1550057472,1756495872,1078198272,2062024704,1049886720,197001216,12091392,0,0,0,0,12091392,0,0,0,0,1278672640,745013248,552337408,403013632,292225024,131072,0,1278672640,473661440,271351808,89915392,0,0,0


==> plotdata-merged/objDet-sassauna1-eval01-single-baseline.csv <==
throughput,speedup
0.01948372693732381,1.0


==> plotdata-merged/objDet-sassauna1-eval01-single-seq01.csv <==
th,lossIncr,numGOps,throughput,speedup,throughputBaseline
0.0,4.7855566731591637e-11,46.200203712000004,24.374700441447064,0.47491000758022067,51.324882719658724
1.0,0.00024093632237054408,40.419082176,24.818653118248566,0.48355986030811515,51.324882719658724
2.0,0.006183287128806114,32.249806592,21.25482817861967,0.4141232683319612,51.324882719658724
3.0,0.015481946989893913,25.603737664,26.80439409681741,0.5222494953028046,51.324882719658724
4.0,0.02297133021056652,22.537025664,28.441107493901505,0.5541387722062507,51.324882719658724
5.0,0.03164360672235489,20.514937216,28.449705366778712,0.5543062908136321,51.324882719658724
6.0,0.04393458366394043,18.810512192,26.290487083002766,0.5122366713744646,51.324882719658724
7.0,0.05309447646141052,18.003320128000002,26.871374939456047,0.5235545317508077,51.324882719658724
8.0,0.06434090435504913,16.934465088,21.93513856284842,0.4273782500909,51.324882719658724
9.0,0.08726443350315094,15.94433472,26.936715658956984,0.5248276124874522,51.324882719658724
10.0,0.09873998165130615,15.200684032000002,27.577208978226512,0.5373068094252799,51.324882719658724
11.0,0.1255609691143036,14.365467392000001,26.451067308384914,0.5153653726373444,51.324882719658724
12.0,0.14749617874622345,13.752279808,33.91630841190869,0.6608160918196874,51.324882719658724
13.0,0.17498327791690826,13.022405376,21.809143165202162,0.4249233901678008,51.324882719658724
14.0,0.1941746026277542,12.577794496000001,28.638266758091113,0.5579801694728848,51.324882719658724
15.0,0.2232498675584793,11.65089504,28.866410169688873,0.562425253407005,51.324882719658724
16.0,0.2526051104068756,11.138041344000001,33.85137573905525,0.6595509613525004,51.324882719658724
17.0,0.273271381855011,10.634095872000001,34.00582101745811,0.6625601309836607,51.324882719658724
18.0,0.2901684045791626,10.290894144000001,26.369832328462138,0.51378261247077,51.324882719658724
19.0,0.3210594654083252,9.812589056,31.63595548958793,0.6163863181604613,51.324882719658724
20.0,0.37231719493865967,9.018579840000001,34.29254856608389,0.6681466522464936,51.324882719658724


==> plotdata-merged/objDet-sassauna1-eval01-single-seq02.csv <==
th,lossIncr,numGOps,throughput,speedup,throughputBaseline
0.0,4.85489114188109e-11,46.1625152,24.360494964559436,0.47463323194752766,51.324882719658724
1.0,0.00026921252720057964,40.494068992,29.360733393090687,0.5720565121105436,51.324882719658724
2.0,0.005642560310661793,35.328432064000005,25.28564040213364,0.49265851303053443,51.324882719658724
3.0,0.017599083483219147,26.949997504000002,26.0546900297545,0.5076424659763499,51.324882719658724
4.0,0.02681540884077549,22.76819744,33.404086470064456,0.6508360993734885,51.324882719658724
5.0,0.03525228053331375,20.879332480000002,26.689567811760792,0.5200122513195342,51.324882719658724
6.0,0.04450944438576698,19.58695712,28.62820499694559,0.5577841288662169,51.324882719658724
7.0,0.0556044839322567,18.24954528,28.330155270353334,0.5519770093795493,51.324882719658724
8.0,0.07163218408823013,17.388377408,26.446909072937707,0.5152843547133499,51.324882719658724
9.0,0.08598285913467407,16.409519936000002,33.8892573329297,0.6602890359835007,51.324882719658724
10.0,0.09874138981103897,15.324054528000001,33.90532402582079,0.6606020750405766,51.324882719658724
11.0,0.11652583628892899,14.820986368000002,26.395016081539502,0.5142732858389863,51.324882719658724
12.0,0.1496603786945343,13.970281472000002,26.373882144164927,0.5138615179740695,51.324882719658724
13.0,0.1650674194097519,13.479349952000002,33.75333353839589,0.6576407338865192,51.324882719658724
14.0,0.18864482641220093,12.414043008,33.841709513066014,0.6593626272448118,51.324882719658724
15.0,0.22048048675060272,11.830932800000001,33.81620269669696,0.6588656593996367,51.324882719658724
16.0,0.2649114429950714,10.572594496,33.24142297035265,0.6476668081624344,51.324882719658724
17.0,0.302077978849411,10.008971008000001,34.60388288010334,0.6742126050070677,51.324882719658724
18.0,0.31219035387039185,9.236374784,34.614763329122574,0.6744245967047139,51.324882719658724
19.0,0.32322973012924194,9.064104128,34.69879108168193,0.6760617704907373,51.324882719658724
20.0,0.3367133140563965,8.608751936,34.66857826653787,0.6754731122504626,51.324882719658724


==> plotdata-merged/objDet-sassauna1-eval01-single-seq20.csv <==
th,lossIncr,numGOps,throughput,speedup,throughputBaseline
0.0,4.587383251042354e-11,46.244819904,24.861011969554145,0.4843851686003317,51.324882719658724
1.0,0.00019138336938340217,39.509644736000006,26.184205698541035,0.5101659139010916,51.324882719658724
2.0,0.004930043127387762,33.147826368000004,29.165096782547213,0.5682447818117711,51.324882719658724
3.0,0.01765914261341095,25.006021696,32.79355892032673,0.6389407473066854,51.324882719658724
4.0,0.02870246395468712,16.80542432,33.37854947050337,0.650338543447242,51.324882719658724
5.0,0.03446994721889496,13.200007424,33.62391003096946,0.6551190816085519,51.324882719658724
6.0,0.04333251342177391,10.793694016,34.487805661445655,0.6719509881750974,51.324882719658724
7.0,0.05787408724427223,10.066689664,34.61179140117931,0.6743666924721899,51.324882719658724
8.0,0.06411374360322952,9.314679296000001,22.989874004789147,0.44792842743279065,51.324882719658724
9.0,0.06576840579509735,8.765514176,29.23336556084023,0.5695749120463769,51.324882719658724
10.0,0.07314445823431015,8.381700032000001,29.390965667066954,0.5726455494813916,51.324882719658724
11.0,0.07636723667383194,8.038996736,27.020702784702483,0.5264639947117282,51.324882719658724
12.0,0.07956045866012573,7.810169088,29.302800733215555,0.5709277679847837,51.324882719658724
13.0,0.08110661804676056,7.429601600000001,29.1474104829382,0.5679001867796574,51.324882719658724
14.0,0.09915333986282349,6.944222208,26.90665853091658,0.5242419876121929,51.324882719658724
15.0,0.10800258070230484,6.475525952000001,27.330403949882417,0.532498127646265,51.324882719658724
16.0,0.11112100630998611,6.34325088,34.771608910058255,0.6774805331749906,51.324882719658724
17.0,0.10426967591047287,5.923583232,35.17381982582578,0.685317100829016,51.324882719658724
18.0,0.13449037075042725,5.562990976,35.20018589117944,0.6858308100467784,51.324882719658724
19.0,0.16479942202568054,5.207644032,35.122502464399986,0.6843172473718518,51.324882719658724
20.0,0.1681199073791504,5.022150592,27.291110603141696,0.5317325468079153,51.324882719658724


==> plotdata-merged/objDet-sassauna1-eval01-single-seq21.csv <==
th,lossIncr,numGOps,throughput,speedup,throughputBaseline
0.0,4.2154297413832253e-11,46.2680384,28.152754983377097,0.5485205906295014,51.324882719658724
1.0,0.00013434485299512744,40.481160960000004,25.525525214412777,0.4973323632093923,51.324882719658724
2.0,0.002806705655530095,36.529914304,24.86142671245943,0.48439324933784744,51.324882719658724
3.0,0.015047099441289902,31.139115712000002,31.55801988706772,0.6148678421622618,51.324882719658724
4.0,0.0242563858628273,25.420272256,33.020212937173454,0.6433568122801746,51.324882719658724
5.0,0.03549111261963844,20.852513024,33.39316388914287,0.6506232867893617,51.324882719658724
6.0,0.04261380434036255,19.140559488,26.656361629794898,0.5193652711374797,51.324882719658724
7.0,0.05607084557414055,16.730095104,26.38791276692944,0.514134886796774,51.324882719658724
8.0,0.062486469745635986,15.746882880000001,33.81406005148814,0.6588239126854645,51.324882719658724
9.0,0.07675740122795105,14.570204160000001,28.56678665606568,0.5565874706835693,51.324882719658724
10.0,0.10938826203346252,13.929028864000001,28.66775742473872,0.5585547575690465,51.324882719658724
11.0,0.1242448017001152,13.078830592000001,28.47706932006637,0.5548394426074146,51.324882719658724
12.0,0.13073155283927917,12.589330432,26.358985729437183,0.5135712802971691,51.324882719658724
13.0,0.15140153467655182,12.047676416000002,33.81991942435366,0.6589380751064001,51.324882719658724
14.0,0.14707547426223755,11.61496576,33.80075606610537,0.6585647014670883,51.324882719658724
15.0,0.17680969834327698,11.046245888000001,28.490373596616195,0.55509865949881,51.324882719658724
16.0,0.18378674983978271,10.563737792000001,28.66382458177059,0.5584781311305681,51.324882719658724
17.0,0.2005171775817871,9.796862464,28.524956658007365,0.5557724664236122,51.324882719658724
18.0,0.19993627071380615,9.637591552,28.662125581533598,0.558445028273884,51.324882719658724
19.0,0.2680628001689911,9.126092288,26.426031154356036,0.5148775750486849,51.324882719658724
20.0,0.28683504462242126,8.459071872,34.75299885465543,0.6771179399372335,51.324882719658724


==> plotdata-merged/objDet-sassauna1-eval01-single-seq30.csv <==
th,lossIncr,numGOps,throughput,speedup,throughputBaseline
0.0,3.589115116220398e-11,48.685566400000006,27.74242155888457,0.5405257662334321,51.324882719658724
1.0,0.00022299474221654236,45.50399584,24.39070363541805,0.47522180944167636,51.324882719658724
2.0,0.007777140475809574,40.18951456,29.77227808947445,0.5800749365973888,51.324882719658724
3.0,0.03190578147768974,27.842457984000003,26.217020421914242,0.5108052670108189,51.324882719658724
4.0,0.044711556285619736,13.155093440000002,26.325954948647876,0.5129277175837437,51.324882719658724
5.0,0.05101418495178223,7.652739392000001,28.683693454559716,0.5588652508225437,51.324882719658724
6.0,0.054448556154966354,5.870922944,28.631122198813333,0.5578409668308291,51.324882719658724
7.0,0.057004909962415695,5.183431488,28.458418561258622,0.5544760563156305,51.324882719658724
8.0,0.06297055631875992,4.3532976,26.417096394190807,0.514703492621375,51.324882719658724
9.0,0.0720236524939537,3.990173952,34.02211110272324,0.6628775225567523,51.324882719658724
10.0,0.07716148346662521,3.4763984640000003,27.044240571226062,0.5269225985170627,51.324882719658724
11.0,0.0770539864897728,3.266566592,29.35697011888809,0.5719831895035901,51.324882719658724
12.0,0.07757242769002914,3.106445248,34.77828754651216,0.6776106579039722,51.324882719658724
13.0,0.07931947708129883,2.961901312,34.751160988895954,0.6770821314626284,51.324882719658724
14.0,0.08146516233682632,2.8227817600000003,29.270016025234312,0.5702889996867573,51.324882719658724
15.0,0.08080749213695526,2.699485376,29.408783338618967,0.57299270412857,51.324882719658724
16.0,0.08059962838888168,2.549294848,29.501836614933353,0.5748057287549029,51.324882719658724
17.0,0.08310594409704208,2.38205216,29.417242495594024,0.573157520033192,51.324882719658724
18.0,0.0849073976278305,2.327586432,29.387746397431716,0.572582826110881,51.324882719658724
19.0,0.08669682592153549,2.169396352,27.186805871093352,0.5297003018904146,51.324882719658724
20.0,0.08689456433057785,2.0464464,29.61978101691227,0.5771037252768461,51.324882719658724


==> plotdata-merged/objDet-sassauna1-eval01-single-seq31.csv <==
th,lossIncr,numGOps,throughput,speedup,throughputBaseline
0.0,3.747510288198974e-11,48.672542464,24.200016013264076,0.47150650388130083,51.324882719658724
1.0,0.0006661569932475686,44.500146432,25.765332769335203,0.5020047081270081,51.324882719658724
2.0,0.01876024529337883,33.862597312000005,27.254120407019116,0.5310118399273048,51.324882719658724
3.0,0.04315481707453728,20.848843904000002,26.792683708881246,0.5220213333019262,51.324882719658724
4.0,0.050806812942028046,6.6235782400000005,35.88744508573304,0.6992211805286258,51.324882719658724
5.0,0.05096946284174919,1.3799835520000001,36.65084546421555,0.7140950650468286,51.324882719658724
6.0,0.05100773274898529,0.236894336,39.09446459672993,0.7617058729635588,51.324882719658724
7.0,0.05100773274898529,0.10651296,43.20062973821225,0.841709273339758,51.324882719658724
8.0,0.05100773274898529,0.009903168,45.69633041096603,0.890334823764988,51.324882719658724
9.0,0.05100773274898529,0.005399360000000001,31.469664111862457,0.6131463423648269,51.324882719658724
10.0,0.05100773274898529,0.0018323200000000001,41.02367461336158,0.7992940741323599,51.324882719658724
11.0,0.05100773274898529,0.0006643840000000001,41.10505878403132,0.8008797410907097,51.324882719658724
12.0,0.05100773274898529,0.0006398080000000001,41.64767016795494,0.8114518331281608,51.324882719658724
13.0,0.05100773274898529,0.000602048,38.62261529163264,0.7525124899474773,51.324882719658724
14.0,0.05100773274898529,0.0004939520000000001,48.37294034729715,0.9424851608821913,51.324882719658724
15.0,0.05100773274898529,0.0004939520000000001,38.230444226724586,0.7448715360060892,51.324882719658724
16.0,0.05100773274898529,0.000488768,48.12050191443749,0.9375667193878676,51.324882719658724
17.0,0.05100773274898529,4.2304e-05,40.06274289330501,0.7805715428933647,51.324882719658724
18.0,0.05100773274898529,3.8208000000000004e-05,38.720539719570645,0.754420422761915,51.324882719658724
19.0,0.05100773274898529,3.8208000000000004e-05,48.60221011718099,0.946952190473591,51.324882719658724
20.0,0.05100773274898529,3.8208000000000004e-05,48.5201095299824,0.9453525650512198,51.324882719658724


==> plotdata-merged/objDet-sassauna1-eval02b-seq01.csv <==
layerIdx,normal,CG,FG-SP,FG-FM,FG-FMandSP
0,0.299040768,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
1,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
2,1.594884096,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
3,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
4,1.594884096,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
5,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
6,1.594884096,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
7,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
8,1.594884096,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
9,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
10,1.594884096,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
11,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
12,1.594884096,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
13,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
14,1.594884096,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
15,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
16,1.594884096,"tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
17,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
18,1.594884096,"tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
19,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
20,1.594884096,"tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
21,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
22,1.594884096,"tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
23,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
24,1.594884096,"tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
25,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
26,1.594884096,"tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
27,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
28,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
29,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
30,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
31,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
32,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
33,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
34,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
35,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
36,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
37,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
38,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
39,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
40,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
41,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
42,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
43,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
44,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
45,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
46,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
47,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
48,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
49,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
50,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
51,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
52,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
53,0.08825856,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
54,0.044302336,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
55,0.265814016,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
56,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
57,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
58,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
59,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
60,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
61,0.17651712,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
62,0.044302336,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
63,0.265814016,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
64,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
65,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
66,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
67,0.177209344,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
68,1.594884096,"tensor(1, device='cuda:0')","tensor(1, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"
69,0.35303424,"tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')","tensor(0, device='cuda:0')"


==> plotdata-merged/outp-eval2-mode_thr1-pictureset15-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.217287866772,0.072570991516113,13.779610545599,0.48053691275168,0,1,744879,186266,47945,979090
0.01,96.237113402062,0.063551616668701,15.735240933572,0.47785234899329,-0.019825535289442,2,475398,168031,47161,690590
0.02,96.239095955591,0.027956008911133,35.770485092447,0.48724832214765,-0.021808088818389,3,67269,49865,26655,143789
0.03,96.235130848533,0.010993146896362,90.965763436756,0.48387096774194,-0.017842981760509,4,17871,12080,8907,38858
0.04,96.197462331483,0.0066878318786621,149.52528983131,0.46639784946237,0.019825535289456,5,13581,6398,3636,23615
0.05,96.167724028549,0.0057826042175293,172.93246474808,0.46102150537634,0.049563838223634,6,12261,5662,2989,20912
0.06,96.137985725615,0.0054843902587891,182.33567503652,0.44979919678715,0.079302141157811,7,11574,5455,2954,19983
0.07,96.021015067407,0.005263614654541,189.98351240194,0.41342281879195,0.19627279936559,8,11046,5325,2922,19293
0.08,95.979381443299,0.0051899909973145,192.67856158468,0.4167776298269,0.23790642347343,9,10450,5108,2832,18390
0.09,95.866375892149,0.0051230430603027,195.19648541484,0.42077230359521,0.35091197462332,10,9934,4831,2774,17539
0.1,95.765265662173,0.0050636291503906,197.48681633268,0.37974683544304,0.45202220459953,11,9527,4676,2718,16921
0.11,95.652260111023,0.0050254344940186,198.98776935412,0.36004932182491,0.56502775574941,12,9279,4573,2666,16518
0.12,95.656225218081,0.0049981594085693,200.07365076942,0.35432098765432,0.56106264869152,13,8986,4516,2636,16138
0.13,95.56304520222,0.0049502372741699,202.01051881249,0.34401972872996,0.65424266455194,14,8772,4478,2613,15863
0.14,95.501586042823,0.0049542427062988,201.84719628867,0.33493975903614,0.71570182394925,15,8436,4407,2589,15432


==> plotdata-merged/outp-eval2-mode_thr2-pictureset15-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.197462331483,0.0067119598388672,148.98778061949,0.46639784946237,0.019825535289456,1,13581,6398,3636,23615
0.075,96.197462331483,0.005519437789917,181.17787319332,0.46505376344086,0.019825535289456,2,13581,5556,2946,22083
0.15,96.18358445678,0.0052746295928955,189.58677237676,0.46630727762803,0.033703409992071,3,13581,5096,2782,21459
0.225,96.171689135607,0.005109977722168,195.69556940764,0.45209176788124,0.04559873116574,4,13581,4660,2702,20943
0.3,96.193497224425,0.0050784587860107,196.91013398684,0.47043010752688,0.02379064234735,5,13581,4245,2570,20396
0.375,96.122125297383,0.0049262523651123,202.99406645953,0.46102150537634,0.095162569389373,6,13581,3998,2467,20046
0.45,96.028945281523,0.0047601699829102,210.07653163441,0.44764397905759,0.1883425852498,7,13581,3734,2336,19651
0.525,95.935765265662,0.0047338008880615,211.24673885671,0.42693773824651,0.28152260111024,8,13581,3581,2215,19377
0.6,95.927835051546,0.0045703887939453,218.79976629664,0.41697877652934,0.28945281522601,9,13581,3403,2167,19151
0.675,95.779143536875,0.0043664455413818,229.01923097924,0.39429928741093,0.43814432989691,10,13581,3139,2069,18789
0.75,95.745440126883,0.004317045211792,231.63991826365,0.38686987104338,0.47184773988899,11,13581,3047,2042,18670
0.825,95.65820777161,0.0042818069458008,233.54626041249,0.37528868360277,0.55908009516257,12,13581,2971,2000,18552
0.9,95.644329896907,0.0042608261108398,234.69627109539,0.35844748858447,0.57295796986519,13,13581,2847,1903,18331
0.975,95.632434575734,0.0042341709136963,236.17374460849,0.34537246049661,0.58485329103885,14,13581,2758,1853,18192
1.05,95.588818398097,0.004218864440918,237.03060717031,0.34260289210234,0.62846946867566,15,13581,2702,1847,18130


==> plotdata-merged/outp-eval2-mode_thr3-pictureset15-cb.csv <==
threshold,accPixel,time,throughput,IoUSingleClass,errorDiff,thIdx,numChangesL1,numChangesL2,numChangesL3,numChangeTotal
0,96.193497224425,0.0050419807434082,198.33475193403,0.47043010752688,0.02379064234735,1,13581,4245,2570,20396
0.25,96.193497224425,0.0049499988555908,202.02024872603,0.47043010752688,0.02379064234735,2,13581,4245,2536,20362
0.5,96.191514670896,0.0048359870910645,206.78301682147,0.47043010752688,0.025773195876297,3,13581,4245,2456,20282
0.75,96.195479777954,0.004767370223999,209.75924944238,0.47043010752688,0.021808088818403,4,13581,4245,2377,20203
1,96.213322759715,0.004541015625,220.21505376344,0.47043010752688,0.0039651070578941,5,13581,4245,2243,20069
1.25,96.132038065028,0.0044012546539307,227.20793924226,0.45942408376963,0.085249801744652,6,13581,4245,2109,19935
1.5,96.009119746233,0.004332971572876,230.7884977275,0.42928039702233,0.20816812053926,7,13581,4245,1896,19722
1.75,95.806899286281,0.0043059349060059,232.2376027109,0.38659217877095,0.41038858049167,8,13581,4245,1786,19612
2,95.71371927042,0.004251766204834,235.1963753,0.37772925764192,0.50356859635211,9,13581,4245,1683,19509
2.25,95.681998413957,0.0042471885681152,235.44987088807,0.36989247311828,0.53528945281523,10,13581,4245,1626,19452
2.5,95.666137985726,0.0041982173919678,238.19633588133,0.36949516648765,0.5511498810468,11,13581,4245,1530,19356
2.75,95.616574147502,0.0042263507843018,236.61074317692,0.36421725239617,0.60071371927042,12,13581,4245,1375,19201
3,95.559080095163,0.0041428089141846,241.38212037154,0.34963579604579,0.65820777160984,13,13581,4245,1262,19088
3.25,95.539254559873,0.0041465759277344,241.16283348666,0.34242424242424,0.67803330689929,14,13581,4245,1134,18960
3.5,95.489690721649,0.0041862487792969,238.87734645526,0.3353115727003,0.72759714512291,15,13581,4245,1057,18883


==> plotdata-merged/poseDet-brienz2-eval01-half-baseline.csv <==
throughput,speedup
0.43660415697377175,1.0


==> plotdata-merged/poseDet-brienz2-eval01-half-caviar-walkByShop1cor-seq000-5xSubsample.csv <==
th,lossIncr,numOps,throughput,speedup,throughputBaseline
0.0,9.05981191179614e-11,148017416064,1.1437259706636427,0.4993555132306085,2.2904042117493475
0.2,5.37431526579075e-07,146744584704,1.1442865804763362,0.49960027780527083,2.2904042117493475
0.4,1.2708948368506121e-05,127967902976,1.3790871477356907,0.6021151815305047,2.2904042117493475
0.6,2.8364506673247952e-05,52989293184,2.84127169990526,1.2405110352705715,2.2904042117493475
0.8,3.067555710957484e-05,19225196288,5.912331661265946,2.581348580716358,2.2904042117493475
1.0,2.9822267708187856e-05,12339400192,8.146923507388431,3.5569806698731297,2.2904042117493475
1.2,4.529741596777048e-05,10215748992,9.116799475265715,3.9804325491973125,2.2904042117493475
1.4,2.5028877345127224e-05,8421361920,10.80040144253674,4.715500166797062,2.2904042117493475
1.6,3.472169279506941e-05,7077019648,11.826292354990805,5.163408403776122,2.2904042117493475
1.8,4.035696299442451e-05,5033043328,13.57595262422373,5.927317350615065,2.2904042117493475
2.0,4.131866793655901e-05,3587033984,15.68886990218801,6.849825817515977,2.2904042117493475


==> plotdata-merged/poseDet-brienz2-eval01-half-caviar-walkByShop1cor-seq001-5xSubsample.csv <==
th,lossIncr,numOps,throughput,speedup,throughputBaseline
0.0,2.373052917300468e-10,148016168960,1.1742382288460134,0.5126772919916885,2.2904042117493475
0.2,1.0645303372417694e-06,146740432000,1.1862430580907417,0.5179186503436972,2.2904042117493475
0.4,2.135561428051048e-05,128836247040,1.3972354962421458,0.6100388259306317,2.2904042117493475
0.6,5.9230490399319406e-05,57437407744,2.812709582984243,1.2280406962908845,2.2904042117493475
0.8,0.0001663936879692317,28710294272,4.652728791643794,2.031400731703234,2.2904042117493475
1.0,0.00014898052793571338,22804582272,6.031018356163389,2.6331676850860593,2.2904042117493475
1.2,0.00032686139861042886,19231041664,6.603905047177035,2.883292395857566,2.2904042117493475
1.4,0.0005661139155355127,15779015424,7.6858613272160925,3.3556790053864964,2.2904042117493475
1.6,0.0008931133388711489,10669980800,9.741784639991014,4.253303670163315,2.2904042117493475
1.8,0.0009574419809955768,7276103936,11.563346137469713,5.048604992145884,2.2904042117493475
2.0,0.0009655824024039713,4156290688,15.114357874293695,6.598991477905888,2.2904042117493475


==> plotdata-merged/poseDet-brienz2-eval01-half-caviar-walkByShop1cor-seq002-5xSubsample.csv <==
th,lossIncr,numOps,throughput,speedup,throughputBaseline
0.0,5.240491051141687e-10,148000075648,1.1666021945641407,0.5093433676814287,2.2904042117493475
0.2,5.089822223220099e-07,147271841920,1.169238025669141,0.5104941824989526,2.2904042117493475
0.4,1.7853580293896736e-05,138266419328,1.2741378274787318,0.5562938720347447,2.2904042117493475
0.6,3.998305727348445e-05,97142847616,1.8000877321662154,0.7859257867812591,2.2904042117493475
0.8,0.000125105847595383,64811468032,2.62607944682638,1.1465572030277806,2.2904042117493475
1.0,0.0002885536624901013,56337433088,3.0274928568202806,1.3218159664961344,2.2904042117493475
1.2,0.0007009959833911637,49884445184,3.362564521895081,1.4681096483519156,2.2904042117493475
1.4,0.0012006815589495213,43999663744,3.695982919124536,1.6136815065938281,2.2904042117493475
1.6,0.0018014792762677727,37271013376,3.9981166148805545,1.7455943341227544,2.2904042117493475
1.8,0.0021348319119895835,30466131328,4.492284175940182,1.9613499455229781,2.2904042117493475
2.0,0.0027304941312192425,19999774336,6.0406060180971055,2.637353698141979,2.2904042117493475


==> plotdata-merged/poseDet-brienz2-eval01-half-caviar-walkByShop1cor-seq003-5xSubsample.csv <==
th,lossIncr,numOps,throughput,speedup,throughputBaseline
0.0,4.3696728441533137e-10,148019784960,1.1816504643349288,0.5159135048186176,2.2904042117493475
0.2,2.9699071060852244e-07,147092757632,1.179318918160305,0.5148955420666005,2.2904042117493475
0.4,3.112320938295263e-05,137302165504,1.3043533667491896,0.5694861020854308,2.2904042117493475
0.6,4.463543589459438e-05,98927722752,1.8297546903569435,0.7988785040520981,2.2904042117493475
0.8,7.26604012621601e-05,62560625408,2.82889350271796,1.2351066629227552,2.2904042117493475
1.0,0.00016759771920829206,52492677632,3.2805772766794004,1.4323136762719215,2.2904042117493475
1.2,0.0003837554019146574,47675300992,3.677078711230175,1.6054278508428537,2.2904042117493475
1.4,0.0004743268413296937,44572823040,3.8757566666562213,1.6921714720809153,2.2904042117493475
1.6,0.0006459283510717506,40293225472,4.104519199737872,1.7920501449842139,2.2904042117493475
1.8,0.0013991455164356428,34264809600,4.517295469833765,1.972269980408209,2.2904042117493475
2.0,0.002428115662324059,27218671744,5.3782026897742226,2.348145651402946,2.2904042117493475


==> plotdata-merged/poseDet-brienz2-eval03-half-recurTrue-pwrModeMAXN-caviar-walkByShop1cor-seq000-5xSubsample.csv <==
frameIdx,loss,numGOps,numOpsRel,numGOpsBL,execTime,speedup
0,0.00048828125,83.74384998400001,0.5122172387842967,163.492837888,0.8562330510467291,0.5219384784833164
1,0.40380859375,14.955534848000001,0.09147516821651368,163.492837888,0.14057708508335054,3.179045686041096
2,0.299072265625,12.280430848,0.07511295911575436,163.492837888,0.12100639403797686,3.693201334056789
3,0.45257568359375,12.264169472,0.07501349680162449,163.492837888,0.12410656595602632,3.6009454652770305
4,0.2926025390625,12.339400192000001,0.07547364368617204,163.492837888,0.12461177911609411,3.5863461629426214
5,0.4656982421875,13.432263424,0.08215811528821654,163.492837888,0.12441370007582009,3.59205598433378
6,0.359375,12.636353024,0.07728994852151551,163.492837888,0.1265270619187504,3.5320584317166546
7,0.2698974609375,12.87149312,0.07872817724784713,163.492837888,0.12984476890414953,3.4418096290067464
8,0.48876953125,13.561517184000001,0.08294869279405531,163.492837888,0.127131890039891,3.5152547150068374
9,0.24127197265625,13.159756032,0.0804913303970846,163.492837888,0.12991424021311104,3.4399691300765967
10,0.5098876953125,12.860641152000001,0.07866180144729105,163.492837888,0.12514262390322983,3.5711331755041096
11,0.55517578125,13.66479552,0.08358039224544506,163.492837888,0.13240350503474474,3.3752956598330526
12,1.57373046875,14.583558528000001,0.08919998402615287,163.492837888,0.13849677797406912,3.226796914901019
13,1.358154296875,13.6943008,0.08376086057898889,163.492837888,0.1331484280526638,3.3564119563897234
14,0.5838702917098999,13.478385408000001,0.08244021929103283,163.492837888,0.12821530806832016,3.485550848985398
15,0.7425804138183594,14.265603072000001,0.08725521714763178,163.492837888,0.13157861400395632,3.3964560219263302
16,0.5283203125,14.403553152,0.08809898548502221,163.492837888,0.1351615348830819,3.306421285294208
17,0.5064697265625,15.194105728,0.09293438125044139,163.492837888,0.13889386295340955,3.217571794661408
18,0.6763916015625,14.018372864000002,0.08574303954282829,163.492837888,0.12883440707810223,3.4688014329862713
19,0.5078125,11.149777792,0.06819734696658764,163.492837888,0.11935069202445447,3.7444355647212286
20,0.646484375,12.724976512000001,0.07783201194854288,163.492837888,0.1227073750924319,3.6420058334213414
21,0.5069293975830078,13.667362176000001,0.08359609113496924,163.492837888,0.1268665490206331,3.522606860046105
22,0.414794921875,11.897294976000001,0.07276951779471946,163.492837888,0.11996144009754062,3.7253718822238424
23,0.48974609375,13.179784448000001,0.08061383372052511,163.492837888,0.12470134696923196,3.583770237868587
24,0.505767822265625,13.492029312000001,0.08252367190080002,163.492837888,0.12589794606901705,3.549708234679756
25,0.7255859375,10.204645376,0.06241646733779644,163.492837888,0.11467792210169137,3.8970097094553684
26,0.30908203125,13.393729664,0.08192242447449173,163.492837888,0.12734427279792726,3.509392028957675
27,0.7890625,14.387690240000001,0.08800196036633862,163.492837888,0.13908266206271946,3.213204070604625
28,0.7265625,12.37491584,0.07569087429063638,163.492837888,0.12576402793638408,3.553488093721967
29,0.6533203125,12.798266496,0.07828028836815099,163.492837888,0.12552937306463718,3.560130708693501
30,0.6533203125,13.017698176000001,0.07962243694685704,163.492837888,0.13509200001135468,3.308123174228636
31,0.6142117381095886,17.530926976,0.10722749205692717,163.492837888,0.15924739697948098,2.806331433775591
32,0.56268310546875,23.318012032000002,0.1426240582353454,163.492837888,0.1834762340877205,2.4357431256017223
33,0.64666748046875,29.191066752,0.17854645579029707,163.492837888,0.21296385419555008,2.098482756985132
34,0.73577880859375,29.344975232000003,0.17948783329642023,163.492837888,0.21366615314036608,2.0915852572909386
35,0.6513671875,29.372480256000003,0.17965606711238005,163.492837888,0.22004319983534515,2.0309692652391282
36,0.5478515625,28.453833344000003,0.17403718543005636,163.492837888,0.20853828196413815,2.1430164844616404
37,0.81744384765625,28.617682816000002,0.1750393667740015,163.492837888,0.2019628679845482,2.2127878275359465
38,1.04296875,27.027954688,0.16531583301841865,163.492837888,0.19884842284955084,2.247445413376921
39,0.7196707725524902,26.995243648000002,0.16511575673114784,163.492837888,0.20615122513845563,2.167830802801726
40,0.6890106201171875,26.083000576,0.15953604398174334,163.492837888,0.19499523215927184,2.2918559133047394
41,0.71478271484375,25.574758912,0.15642739610110548,163.492837888,0.1951360630337149,2.290201867059518
42,0.517822265625,26.033658752,0.15923424590521962,163.492837888,0.1926230548415333,2.3200804091603318
43,0.685546875,24.007731200000002,0.14684270889252277,163.492837888,0.18077311478555202,2.4721650474441867
44,0.49151611328125,24.160868736,0.14777937093826268,163.492837888,0.1845375068951398,2.421735198494912
45,0.73291015625,24.25743552,0.1483700193437063,163.492837888,0.18301169201731682,2.44192581886064
46,0.5869140625,23.70111616,0.14496730539496988,163.492837888,0.1869836358819157,2.390053941258718
47,0.427734375,22.277053056,0.1362570577633547,163.492837888,0.176293239928782,2.5349864581931465
48,0.60205078125,20.943163264000002,0.1280983530198859,163.492837888,0.1729483650997281,2.584013879707731
49,0.59814453125,18.840086016,0.11523493175221726,163.492837888,0.16343687404878438,2.734395028609406
50,0.651123046875,19.25718208,0.11778608976860529,163.492837888,0.16559426789171994,2.6987708063825053
51,0.57257080078125,17.030779136,0.10416834985558729,163.492837888,0.15519935893826187,2.8795284912757553
52,0.51904296875,16.526807936,0.10108582216501504,163.492837888,0.14605020196177065,3.059913439951532
53,1.108642578125,15.233405312,0.09317475620819288,163.492837888,0.1419573628809303,3.148135234558458
54,0.795654296875,17.21459136,0.10529263289070054,163.492837888,0.15490825613960624,2.8849396864147905
55,0.623291015625,17.038809344,0.10421746642915548,163.492837888,0.15220958599820733,2.9360895567754914
56,0.3702392578125,16.05574272,0.09820456313198815,163.492837888,0.14523814199492335,3.0770221220957135
57,0.44024658203125,12.852239616,0.07861041365496614,163.492837888,0.12837879406288266,3.4811121194327157
58,0.4571533203125,13.982405888,0.0855230484015366,163.492837888,0.1279574849177152,3.4925739293628926
59,0.64794921875,13.485104384000001,0.0824813157456959,163.492837888,0.1269072201102972,3.52147793878117
60,0.8575439453125,13.472809088,0.08240611186423642,163.492837888,0.12957520294003189,3.4489699089823986
61,0.46051025390625,14.349278976,0.08776701879644358,163.492837888,0.13229294517077506,3.378116462019646
62,0.357421875,16.249054848,0.09938695210080908,163.492837888,0.14912234083749354,2.99687473641169
63,0.6869173049926758,15.520154752000002,0.09492865224244262,163.492837888,0.14044722891412675,3.181985001382299
64,0.451171875,14.815622016,0.09061939475385077,163.492837888,0.13439731602557003,3.3252224754654445
65,0.44873046875,13.799082624,0.08440175607847114,163.492837888,0.13082527415826917,3.4160140597130177
66,0.26123046875,13.199465856000002,0.08073421457790238,163.492837888,0.12469078600406647,3.5840737733089845
67,0.3681640625,13.890240512,0.08495932110197661,163.492837888,0.12902144598774612,3.4637728051265393
68,0.732635498046875,13.95855552,0.08537716820086176,163.492837888,0.13328093895688653,3.353074936206897
69,0.7158203125,13.244961920000001,0.08101249015613393,163.492837888,0.12593055400066078,3.5487890880565227
70,0.41845703125,11.210673024,0.06856981118451085,163.492837888,0.11646818206645548,3.837107851786171
71,0.568359375,10.062315392,0.06154590942321976,163.492837888,0.11525014298968017,3.8776609234270056
72,0.533203125,10.318070912000001,0.06311023189326707,163.492837888,0.11673970008268952,3.8281833478577294
73,0.6875,9.840385024000001,0.06018847767962233,163.492837888,0.11301793181337416,3.954248398638391
74,0.4393310546875,10.734662016000001,0.06565830133399317,163.492837888,0.11470928182825446,3.895944327849325
75,0.96728515625,10.01779136,0.061273579255273804,163.492837888,0.10295364493504167,4.340797998676284
76,0.61810302734375,10.6312704,0.06502590900821541,163.492837888,0.10561154782772064,4.231554077963776
77,0.6691694259643555,11.073005312000001,0.06772776994418257,163.492837888,0.12231326499022543,3.6537408753349143
78,0.3955078125,11.913429504000002,0.07286820424611651,163.492837888,0.12636136705987155,3.5366899416236173
79,0.32421875,11.575102208,0.07079883349954125,163.492837888,0.12508236803114414,3.5728534958594977
80,0.260009765625,14.176904832000002,0.08671269650179919,163.492837888,0.13509641587734222,3.308015042354724
81,0.349609375,15.040328832,0.09199380857468084,163.492837888,0.1493605801369995,2.992094537129825
82,0.618896484375,14.721204352,0.09004189138905701,163.492837888,0.14289402915164828,3.127499298211948
83,0.41650390625,16.19725568,0.09907012373897292,163.492837888,0.15284983813762665,2.923790965928705
84,0.41204833984375,15.333132416000002,0.09378473463469936,163.492837888,0.15064569120295346,2.966569918607111
85,0.48583984375,19.253260288,0.11776210222241879,163.492837888,0.16093263402581215,2.7769443941294014
86,0.365966796875,18.319826176,0.11205277498791666,163.492837888,0.1593082279432565,2.8052598516734357
87,0.415283203125,20.954553728,0.1281680225182391,163.492837888,0.17344801011495292,2.5765702102565107
88,0.6015625,16.451927296,0.10062781653634464,163.492837888,0.15249335998669267,2.9306258051462466
89,0.6180419921875,22.439060608000002,0.13724797304804123,163.492837888,0.17723246617242694,2.521552543627498
90,0.832000732421875,21.540001792,0.1317489014824972,163.492837888,0.17070121108554304,2.6180304934480128
91,0.919830322265625,23.011872896,0.1407515655931312,163.492837888,0.18037430103868246,2.4776310888911874
92,0.94293212890625,19.337686272000003,0.11827849171746099,163.492837888,0.16561100305989385,2.6984980927193236
93,0.77490234375,24.206320128,0.1480573732812836,163.492837888,0.18797959596849978,2.3773908736634692
94,0.8807373046875,23.462806016000002,0.14350968714649803,163.492837888,0.1830996279604733,2.4407530526874286
95,0.84197998046875,26.887090432,0.16445424019380517,163.492837888,0.1970119548495859,2.268395216075371
96,0.8487548828125,25.383030656000003,0.15525469484717444,163.492837888,0.1912491749972105,2.3367472089590766
97,0.923583984375,26.30950336,0.1609214427975322,163.492837888,0.18650018190965056,2.3962495441798413
98,0.838958740234375,22.039262336,0.13480261655925194,163.492837888,0.17530873394571245,2.549222539185348
99,0.89703369140625,25.747847296000003,0.1574860870274846,163.492837888,0.19208097900263965,2.326627957702757
100,1.0794677734375,26.021100416000003,0.15915743314594388,163.492837888,0.19368023215793073,2.3074165644640785
101,0.529296875,28.452885504,0.17403138798955534,163.492837888,0.19780519814230502,2.2592984415351314
102,0.61328125,20.107986816,0.12299001641756858,163.492837888,0.16231220890767872,2.753341716547334
103,0.6580810546875,23.717932928,0.14507016475087342,163.492837888,0.17473923414945602,2.5575308147923965
104,0.582763671875,24.614920960000003,0.15055657041602236,163.492837888,0.1779487810563296,2.511402287993146
105,1.47314453125,25.775974656000002,0.1576581273465796,163.492837888,0.18403088604100049,2.4284020226414165
106,1.47705078125,22.982968704,0.14057477379984298,163.492837888,0.1728952769190073,2.584807311421284
107,0.8699860572814941,30.244866688000002,0.18499199768444355,163.492837888,0.20307674817740917,2.2006506402202284
108,0.9011039733886719,30.837869696000002,0.18861908628147575,163.492837888,0.21715761814266443,2.057956703120866
109,0.802978515625,26.602995072000002,0.1627165777758672,163.492837888,0.1867064198013395,2.39360262151656
110,0.790771484375,27.834208128,0.17024726273983753,163.492837888,0.1955636430066079,2.2851945741026993
111,1.2314453125,29.968699648,0.18330282864457903,163.492837888,0.2053409570362419,2.176384985931381
112,1.113037109375,28.682478336000003,0.1754356870094138,163.492837888,0.1983224421273917,2.253405974112564
113,0.7598876953125,29.294328832,0.17917805581225485,163.492837888,0.1973059040028602,2.265015728490209
114,0.6663665771484375,25.901110784,0.15842351945559496,163.492837888,0.1887369998730719,2.3678503748125928
115,0.80615234375,27.313747456,0.1670638775914524,163.492837888,0.1896055699326098,2.3570034152968002
116,1.00555419921875,28.9655616,0.1771671589665764,163.492837888,0.2015011420007795,2.217858278384987
117,1.77294921875,28.811101696,0.17622240868885589,163.492837888,0.2018191870301962,2.2143631756062536
118,1.51953125,25.449456256,0.15566098542759427,163.492837888,0.1843037479557097,2.4248067706026957
119,0.80029296875,28.980534016000004,0.177258737387952,163.492837888,0.1991288368590176,2.2442805519265985
120,0.63037109375,30.902381440000003,0.18901367080782788,163.492837888,0.21144770202226937,2.113529594392994
121,0.663330078125,24.739128448000002,0.15131628252087362,163.492837888,0.17539308406412601,2.547996565971009
122,0.636962890625,23.913564928000003,0.1462667431608342,163.492837888,0.17342733801342547,2.576877330930732
123,0.731170654296875,26.41614656,0.16157372335842782,163.492837888,0.18527257395908237,2.412126988580383
124,0.743896484375,25.187238912,0.1540571393668902,163.492837888,0.1843415079638362,2.4243100798444694
125,0.6201171875,28.372616960000002,0.17354042737600853,163.492837888,0.1983512411825359,2.253078797118239
126,0.73974609375,24.542096384,0.15011114065322206,163.492837888,0.18210731400176883,2.45405286624631
127,0.8029327392578125,27.160690944000002,0.1661277111270544,163.492837888,0.18803034792654216,2.3767491834086725
128,1.071533203125,26.790169472000002,0.16386142547939916,163.492837888,0.1850221110507846,2.4153922650238973
129,0.85406494140625,27.782259200000002,0.16992951837457312,163.492837888,0.1990320049226284,2.2453724267320005
130,1.0712890625,25.602883584,0.1565994199791133,163.492837888,0.18135739886201918,2.4642004059093834
131,0.860931396484375,24.948327296000002,0.15259584222943598,163.492837888,0.1794909460004419,2.489824617055377
132,0.537841796875,25.062249984,0.15329264760312483,163.492837888,0.1803694691043347,2.4776974623790005
133,0.7412109375,24.778900096,0.1515595448466964,163.492837888,0.17441741097718477,2.5622497971198297
134,0.88433837890625,21.534737664,0.13171670357053972,163.492837888,0.1550124471541494,2.883000585404892
135,0.7764892578125,24.521354752,0.1499842749613181,163.492837888,0.177622445859015,2.5160163386398713
136,0.5286865234375,24.341357696000003,0.1488833273092668,163.492837888,0.1745653140824288,2.560078892187215
137,0.771728515625,23.123005696,0.14143130668415155,163.492837888,0.17089301790110767,2.6150920697595157
138,0.71649169921875,23.156070784,0.1416335484974758,163.492837888,0.17443664208985865,2.5619673168223605
139,0.5198974609375,22.568132480000003,0.1380374380403146,163.492837888,0.1705770508851856,2.6199361143326603
140,0.81182861328125,24.417162240000003,0.1493469839744715,163.492837888,0.17676853202283382,2.5281704315603517
141,0.805877685546875,22.513687424,0.13770442616833709,163.492837888,0.1710033209528774,2.6134052449987686
142,0.5731201171875,21.729387264,0.13290727315459294,163.492837888,0.16797959618270397,2.660447971338038
143,0.5101318359375,27.822715008000003,0.17017696534853607,163.492837888,0.1926063820719719,2.32028124448889
144,0.6689453125,30.576323584,0.18701934579511162,163.492837888,0.2204440908972174,2.0272758234142296
145,0.5806884765625,28.667605248,0.17534471612535474,163.492837888,0.20867466391064227,2.1416158891327006
146,1.092529296875,27.685461504000003,0.1693374576014504,163.492837888,0.2096481299959123,2.1316716533516002
147,0.61419677734375,27.288782976,0.16691118295159849,163.492837888,0.20841037714853883,2.144331688301399
148,0.620849609375,25.541162752,0.156221905998701,163.492837888,0.1991705959662795,2.2438100047966922
149,0.5224609375,23.010614528,0.14074386881560716,163.492837888,0.17624299880117178,2.535709100108017
150,0.65313720703125,23.615446272,0.14444330759111082,163.492837888,0.18373264698311687,2.432343860650542
151,0.56689453125,23.262326400000003,0.14228345841018275,163.492837888,0.17678680387325585,2.5279091317859637
152,1.61328125,23.569136512,0.14416005506091908,163.492837888,0.17486166302114725,2.555740167222422
153,0.81341552734375,21.868817024000002,0.13376009191901808,163.492837888,0.16868701484054327,2.649290914969981
154,0.46435546875,21.348672512,0.1305786405556481,163.492837888,0.1664935580920428,2.684193797116144
155,0.580078125,23.20845632,0.1419539633650426,163.492837888,0.17491846391931176,2.554910247191565
156,0.5834197998046875,21.8429216,0.13360170318263967,163.492837888,0.17001862288452685,2.628541322758411
157,0.68310546875,25.810964864000002,0.15787214410995593,163.492837888,0.18462441791780293,2.4205951787451183
158,1.876953125,24.291090816,0.1485758711500286,163.492837888,0.17688558693043888,2.5264974023361417
159,0.42041015625,25.548663424,0.156267783678096,163.492837888,0.18825844186358154,2.373869513985977
160,0.900482177734375,25.707387136,0.15723861343461862,163.492837888,0.18423517188057303,2.4257093329614214
161,0.57208251953125,29.184749312,0.17850781532089421,163.492837888,0.20260881399735808,2.205733141976168
162,0.654083251953125,27.522930816000002,0.16834334256803624,163.492837888,0.20777434902265668,2.1508958059193604
163,0.45703125,31.779946496,0.19438127630869495,163.492837888,0.2227645569946617,2.0061583490643313
164,0.585540771484375,29.385054208000003,0.1797329753865432,163.492837888,0.20899997279047966,2.1382824596751084
165,0.57421875,29.275006208,0.17905986944856084,163.492837888,0.2104466191958636,2.123583536756772
166,0.62548828125,20.441838592,0.12503201275399958,163.492837888,0.1630954029969871,2.740120001412384
167,1.231689453125,19.924147584,0.12186556818867468,163.492837888,0.16099871206097305,2.7758046643330188
168,1.2783203125,19.662118656,0.12026287456989058,163.492837888,0.16046230006031692,2.785083946337987
169,1.4208984375,20.520130560000002,0.12551088368811128,163.492837888,0.16617227904498577,2.6893834426467342
170,1.83642578125,20.525134464,0.12554148994624859,163.492837888,0.1547805448062718,2.8873200856723495
171,1.38525390625,23.053864320000002,0.14100840512532384,163.492837888,0.1749055041000247,2.555099556128803
172,1.92822265625,21.232526336000003,0.12986823527123093,163.492837888,0.16693521803244948,2.677092234687035
173,1.7021484375,21.563807360000002,0.13189450766505248,163.492837888,0.1620151218958199,2.7583905172618826
174,0.7744140625,19.804860672,0.12113595266825833,163.492837888,0.1588055109605193,2.8141402221334864
175,0.8125,21.419156608,0.13100975482897356,163.492837888,0.16972460900433362,2.633094743962832
176,0.68359375,20.742441088,0.12687064067118042,163.492837888,0.16471881605684757,2.7131143034455985
177,0.54638671875,19.933473664,0.12192261093207846,163.492837888,0.16095077712088823,2.7766313644748393
178,0.84063720703125,19.612830336000002,0.11996140374929254,163.492837888,0.15852954401634634,2.8190390546028232
179,0.562255859375,24.282359296000003,0.14852246501852587,163.492837888,0.1804399958346039,2.4767290301874034
180,0.54541015625,22.665227008000002,0.13863131437920667,163.492837888,0.16246667108498514,2.750724027925007
181,0.71343994140625,23.162237312000002,0.14167126591727022,163.492837888,0.17521730880253017,2.550552676243389
182,0.85498046875,23.912207872,0.1462584427605382,163.492837888,0.17925779591314495,2.4930629857068687
183,0.5411376953125,23.156755072000003,0.1416377339285249,163.492837888,0.17937286593951285,2.4914636533775356
184,0.67529296875,22.129987840000002,0.13535753691644917,163.492837888,0.17258516582660377,2.58945184396357
185,0.74560546875,20.22465216,0.12370359718053707,163.492837888,0.16063183499500155,2.7821444977227836
186,0.633544921875,22.108950016,0.13522885957332045,163.492837888,0.17264113412238657,2.588612373072377
187,0.5745849609375,20.331976704000002,0.12436004516557676,163.492837888,0.16147643700242043,2.767592499478787
188,0.5469970703125,21.222866176,0.12980914913556413,163.492837888,0.1672596971038729,2.671898751633633
189,0.573699951171875,21.640123648000003,0.13236129440009148,163.492837888,0.16340336902067065,2.7349557023755384
190,0.7093505859375,21.145713664000002,0.12933724765659627,163.492837888,0.16570700192824006,2.6969347745727092
191,0.581298828125,21.417999104,0.131002674983673,163.492837888,0.16600924008525908,2.6920247069436503
192,0.552947998046875,22.126168832,0.13533417804611983,163.492837888,0.17092674504965544,2.6145760615790685
193,0.43896484375,21.80835456,0.13339027471612983,163.492837888,0.1672909918706864,2.6713989252685275
194,0.5283203125,23.362168704000002,0.14289414145471097,163.492837888,0.173057546839118,2.582383629336412
195,0.350341796875,22.77562112,0.1393065373028899,163.492837888,0.16409526788629591,2.723423908848621
196,0.47894287109375,22.71150656,0.13891438214289492,163.492837888,0.17313799494877458,2.5811837316394928
197,0.53662109375,25.986772864000002,0.15894746950201033,163.492837888,0.18657218082807958,2.3953248223124053
198,0.5682373046875,26.250852992000002,0.16056270923612584,163.492837888,0.18771236506290734,2.380775372686234
199,0.3505859375,21.818052352000002,0.13344959102701706,163.492837888,0.17037193314172328,2.6230903626520727


==> plotdata-merged/poseDet-brienz2-eval03-half-recurTrue-pwrModeMAXQ-caviar-walkByShop1cor-seq000-5xSubsample.csv <==
frameIdx,loss,numGOps,numOpsRel,numGOpsBL,execTime,speedup
0,0.00048828125,83.74384998400001,0.5122172387842967,163.492837888,1.1914016650989652,0.53050617560551
1,0.40380859375,14.955534848000001,0.09147516821651368,163.492837888,0.18044107710011303,3.5027830199163272
2,0.299072265625,12.280430848,0.07511295911575436,163.492837888,0.16685847705230117,3.7879162756805957
3,0.45257568359375,12.264169472,0.07501349680162449,163.492837888,0.16717156302183867,3.780822105965
4,0.2926025390625,12.339400192000001,0.07547364368617204,163.492837888,0.17025298299267888,3.7123927572468296
5,0.4656982421875,13.432263424,0.08215811528821654,163.492837888,0.1732459559570998,3.6482579779132034
6,0.359375,12.636353024,0.07728994852151551,163.492837888,0.16920287697575986,3.7354325899094265
7,0.2698974609375,12.87149312,0.07872817724784713,163.492837888,0.1748760889749974,3.6142502080547696
8,0.48876953125,13.561517184000001,0.08294869279405531,163.492837888,0.17566017899662256,3.5981173682729835
9,0.24127197265625,13.159756032,0.0804913303970846,163.492837888,0.17458533798344433,3.620269309336989
10,0.5098876953125,12.860641152000001,0.07866180144729105,163.492837888,0.1724694159347564,3.66468418493854
11,0.55517578125,13.66479552,0.08358039224544506,163.492837888,0.17546120518818498,3.602197649809878
12,1.57373046875,14.583558528000001,0.08919998402615287,163.492837888,0.18682090798392892,3.3831649132979265
13,1.358154296875,13.6943008,0.08376086057898889,163.492837888,0.17790042189881206,3.5528074313460034
14,0.5838702917098999,13.478385408000001,0.08244021929103283,163.492837888,0.1750806311611086,3.610027772747073
15,0.7425804138183594,14.265603072000001,0.08725521714763178,163.492837888,0.1808393148239702,3.4950693192844993
16,0.5283203125,14.403553152,0.08809898548502221,163.492837888,0.1849441200029105,3.417496814452615
17,0.5064697265625,15.194105728,0.09293438125044139,163.492837888,0.18597768200561404,3.398504240646517
18,0.6763916015625,14.018372864000002,0.08574303954282829,163.492837888,0.17782410187646747,3.5543322546949483
19,0.5078125,11.149777792,0.06819734696658764,163.492837888,0.1629432700574398,3.8789324698030403
20,0.646484375,12.724976512000001,0.07783201194854288,163.492837888,0.1686176338698715,3.7483976406018256
21,0.5069293975830078,13.667362176000001,0.08359609113496924,163.492837888,0.17527762218378484,3.6059705345555524
22,0.414794921875,11.897294976000001,0.07276951779471946,163.492837888,0.16747104818932712,3.774060936473967
23,0.48974609375,13.179784448000001,0.08061383372052511,163.492837888,0.16648212703876197,3.796479250980075
24,0.505767822265625,13.492029312000001,0.08252367190080002,163.492837888,0.17204413888975978,3.67374294201724
25,0.7255859375,10.204645376,0.06241646733779644,163.492837888,0.1541801260318607,4.099399560946519
26,0.30908203125,13.393729664,0.08192242447449173,163.492837888,0.17259575193747878,3.66200172290823
27,0.7890625,14.387690240000001,0.08800196036633862,163.492837888,0.18122814409434795,3.487570565378872
28,0.7265625,12.37491584,0.07569087429063638,163.492837888,0.17157994979061186,3.6836818155793147
29,0.6533203125,12.798266496,0.07828028836815099,163.492837888,0.17087256303057075,3.698931705311927
30,0.6533203125,13.017698176000001,0.07962243694685704,163.492837888,0.17984680901281536,3.514357271229933
31,0.6142117381095886,17.530926976,0.10722749205692717,163.492837888,0.21958892093971372,2.8783143441704495
32,0.56268310546875,23.318012032000002,0.1426240582353454,163.492837888,0.241441739955917,2.6177989815559197
33,0.64666748046875,29.191066752,0.17854645579029707,163.492837888,0.29347602813504636,2.15365440570446
34,0.73577880859375,29.344975232000003,0.17948783329642023,163.492837888,0.2892430948559195,2.1851720998785797
35,0.6513671875,29.372480256000003,0.17965606711238005,163.492837888,0.29108775593340397,2.1713243792579524
36,0.5478515625,28.453833344000003,0.17403718543005636,163.492837888,0.28028113790787756,2.255042724885143
37,0.81744384765625,28.617682816000002,0.1750393667740015,163.492837888,0.27979771606624126,2.2589388857343415
38,1.04296875,27.027954688,0.16531583301841865,163.492837888,0.26821302296593785,2.3565072790740533
39,0.7196707725524902,26.995243648000002,0.16511575673114784,163.492837888,0.26924965693615377,2.347434526579782
40,0.6890106201171875,26.083000576,0.15953604398174334,163.492837888,0.2673411890864372,2.3641921513161765
41,0.71478271484375,25.574758912,0.15642739610110548,163.492837888,0.25658068200573325,2.4633418853706446
42,0.517822265625,26.033658752,0.15923424590521962,163.492837888,0.2672164218965918,2.365296026627734
43,0.685546875,24.007731200000002,0.14684270889252277,163.492837888,0.2555674728937447,2.4731079186453027
44,0.49151611328125,24.160868736,0.14777937093826268,163.492837888,0.2545292389113456,2.483195815400348
45,0.73291015625,24.25743552,0.1483700193437063,163.492837888,0.25654311408288777,2.463702614748326
46,0.5869140625,23.70111616,0.14496730539496988,163.492837888,0.25752310804091394,2.454327092313877
47,0.427734375,22.277053056,0.1362570577633547,163.492837888,0.24514552392065525,2.578247935566057
48,0.60205078125,20.943163264000002,0.1280983530198859,163.492837888,0.2447299100458622,2.582626458871512
49,0.59814453125,18.840086016,0.11523493175221726,163.492837888,0.22800659388303757,2.7720511507922203
50,0.651123046875,19.25718208,0.11778608976860529,163.492837888,0.23056286596693099,2.7413171601204045
51,0.57257080078125,17.030779136,0.10416834985558729,163.492837888,0.21459944802336395,2.9452356321665674
52,0.51904296875,16.526807936,0.10108582216501504,163.492837888,0.2017203641589731,3.133277810581295
53,1.108642578125,15.233405312,0.09317475620819288,163.492837888,0.18599121691659093,3.3982569254608093
54,0.795654296875,17.21459136,0.10529263289070054,163.492837888,0.20775094884447753,3.0423251709663126
55,0.623291015625,17.038809344,0.10421746642915548,163.492837888,0.20938393007963896,3.018598135593743
56,0.3702392578125,16.05574272,0.09820456313198815,163.492837888,0.18931020400486887,3.3386786744228174
57,0.44024658203125,12.852239616,0.07861041365496614,163.492837888,0.17669380502775311,3.5770690481333736
58,0.4571533203125,13.982405888,0.0855230484015366,163.492837888,0.17875628801994026,3.5357969667124887
59,0.64794921875,13.485104384000001,0.0824813157456959,163.492837888,0.17562136403284967,3.5989126063470596
60,0.8575439453125,13.472809088,0.08240611186423642,163.492837888,0.17548306100070477,3.6017490084649846
61,0.46051025390625,14.349278976,0.08776701879644358,163.492837888,0.17785510909743607,3.55371259318409
62,0.357421875,16.249054848,0.09938695210080908,163.492837888,0.19353305594995618,3.26582938433589
63,0.6869173049926758,15.520154752000002,0.09492865224244262,163.492837888,0.18444226682186127,3.4267955596757753
64,0.451171875,14.815622016,0.09061939475385077,163.492837888,0.18287043715827167,3.456249959170067
65,0.44873046875,13.799082624,0.08440175607847114,163.492837888,0.17451922711916268,3.6216407291909696
66,0.26123046875,13.199465856000002,0.08073421457790238,163.492837888,0.17251373594626784,3.663742701384367
67,0.3681640625,13.890240512,0.08495932110197661,163.492837888,0.17521509481593966,3.6072573634460077
68,0.732635498046875,13.95855552,0.08537716820086176,163.492837888,0.17878031893633306,3.5353216994023366
69,0.7158203125,13.244961920000001,0.08101249015613393,163.492837888,0.17133099189959466,3.68903450539811
70,0.41845703125,11.210673024,0.06856981118451085,163.492837888,0.16307194088585675,3.875871823982848
71,0.568359375,10.062315392,0.06154590942321976,163.492837888,0.1576157519593835,4.0100429881181086
72,0.533203125,10.318070912000001,0.06311023189326707,163.492837888,0.1578113988507539,4.005071531996431
73,0.6875,9.840385024000001,0.06018847767962233,163.492837888,0.14969945093616843,4.222099259610458
74,0.4393310546875,10.734662016000001,0.06565830133399317,163.492837888,0.15916114998981357,3.9711069001583628
75,0.96728515625,10.01779136,0.061273579255273804,163.492837888,0.15599861089140177,4.051612622382175
76,0.61810302734375,10.6312704,0.06502590900821541,163.492837888,0.1613229599315673,3.9178920423342136
77,0.6691694259643555,11.073005312000001,0.06772776994418257,163.492837888,0.16380281606689095,3.8585779911352978
78,0.3955078125,11.913429504000002,0.07286820424611651,163.492837888,0.17147425399161875,3.685952417046711
79,0.32421875,11.575102208,0.07079883349954125,163.492837888,0.16748202499002218,3.773813583871721
80,0.260009765625,14.176904832000002,0.08671269650179919,163.492837888,0.18102744105271995,3.491437194748946
81,0.349609375,15.040328832,0.09199380857468084,163.492837888,0.19146855804137886,3.3010429880873464
82,0.618896484375,14.721204352,0.09004189138905701,163.492837888,0.18255696701817214,3.462184715737381
83,0.41650390625,16.19725568,0.09907012373897292,163.492837888,0.19635882996954024,3.21883126447501
84,0.41204833984375,15.333132416000002,0.09378473463469936,163.492837888,0.2052663250360638,3.0791506636592385
85,0.48583984375,19.253260288,0.11776210222241879,163.492837888,0.2238197410479188,2.8239061398358536
86,0.365966796875,18.319826176,0.11205277498791666,163.492837888,0.21800109092146158,2.8992787985147905
87,0.415283203125,20.954553728,0.1281680225182391,163.492837888,0.23755501210689545,2.6606297857326604
88,0.6015625,16.451927296,0.10062781653634464,163.492837888,0.20631556608714163,3.0634912961183507
89,0.6180419921875,22.439060608000002,0.13724797304804123,163.492837888,0.2417800729162991,2.6141357860392995
90,0.832000732421875,21.540001792,0.1317489014824972,163.492837888,0.22906098794192076,2.7592910806878486
91,0.919830322265625,23.011872896,0.1407515655931312,163.492837888,0.24758131592534482,2.552882226186546
92,0.94293212890625,19.337686272000003,0.11827849171746099,163.492837888,0.22598206298425794,2.7968854369017664
93,0.77490234375,24.206320128,0.1480573732812836,163.492837888,0.25381900393404067,2.4901442806305276
94,0.8807373046875,23.462806016000002,0.14350968714649803,163.492837888,0.2520573828369379,2.507547820452356
95,0.84197998046875,26.887090432,0.16445424019380517,163.492837888,0.2674556840211153,2.3631800657928417
96,0.8487548828125,25.383030656000003,0.15525469484717444,163.492837888,0.25855993293225765,2.4444852448475993
97,0.923583984375,26.30950336,0.1609214427975322,163.492837888,0.262327300850302,2.4093791950475185
98,0.838958740234375,22.039262336,0.13480261655925194,163.492837888,0.2344358649570495,2.6960292149730782
99,0.89703369140625,25.747847296000003,0.1574860870274846,163.492837888,0.25828502303920686,2.4470870727403584
100,1.0794677734375,26.021100416000003,0.15915743314594388,163.492837888,0.25901660206727684,2.440175401565655
101,0.529296875,28.452885504,0.17403138798955534,163.492837888,0.2730692478362471,2.3145994870162427
102,0.61328125,20.107986816,0.12299001641756858,163.492837888,0.21754042198881507,2.9054183824015274
103,0.6580810546875,23.717932928,0.14507016475087342,163.492837888,0.2413298690225929,2.619012489094409
104,0.582763671875,24.614920960000003,0.15055657041602236,163.492837888,0.24522702698595822,2.5773910352788314
105,1.47314453125,25.775974656000002,0.1576581273465796,163.492837888,0.25468766991980374,2.4816511186454684
106,1.47705078125,22.982968704,0.14057477379984298,163.492837888,0.23841644683852792,2.6510165273528883
107,0.8699860572814941,30.244866688000002,0.18499199768444355,163.492837888,0.282664577011019,2.2360281137634375
108,0.9011039733886719,30.837869696000002,0.18861908628147575,163.492837888,0.2892154799774289,2.1853807445265905
109,0.802978515625,26.602995072000002,0.1627165777758672,163.492837888,0.24944335198961198,2.533825559672603
110,0.790771484375,27.834208128,0.17024726273983753,163.492837888,0.2682719670701772,2.3559895126737262
111,1.2314453125,29.968699648,0.18330282864457903,163.492837888,0.2817234960384667,2.2434974357814617
112,1.113037109375,28.682478336000003,0.1754356870094138,163.492837888,0.27001451584510505,2.3407850462538264
113,0.7598876953125,29.294328832,0.17917805581225485,163.492837888,0.2727681929245591,2.3171541160464297
114,0.6663665771484375,25.901110784,0.15842351945559496,163.492837888,0.2579384970013052,2.450374598245761
115,0.80615234375,27.313747456,0.1670638775914524,163.492837888,0.2606014881748706,2.42533511757066
116,1.00555419921875,28.9655616,0.1771671589665764,163.492837888,0.27297660801559687,2.315384990517488
117,1.77294921875,28.811101696,0.17622240868885589,163.492837888,0.2724925798829645,2.3194978051628135
118,1.51953125,25.449456256,0.15566098542759427,163.492837888,0.24366124509833753,2.5939535058462244
119,0.80029296875,28.980534016000004,0.177258737387952,163.492837888,0.2739969859831035,2.3067623853375707
120,0.63037109375,30.902381440000003,0.18901367080782788,163.492837888,0.2816514321602881,2.24407146135863
121,0.663330078125,24.739128448000002,0.15131628252087362,163.492837888,0.24394869897514582,2.5908969534044672
122,0.636962890625,23.913564928000003,0.1462667431608342,163.492837888,0.24114036583341658,2.621070672996804
123,0.731170654296875,26.41614656,0.16157372335842782,163.492837888,0.23109847796149552,2.734963668029857
124,0.743896484375,25.187238912,0.1540571393668902,163.492837888,0.2445156390313059,2.584889635140133
125,0.6201171875,28.372616960000002,0.17354042737600853,163.492837888,0.2689363781828433,2.350169007377559
126,0.73974609375,24.542096384,0.15011114065322206,163.492837888,0.2525290600024164,2.502864188999242
127,0.8029327392578125,27.160690944000002,0.1661277111270544,163.492837888,0.25524949096143246,2.476188840106989
128,1.071533203125,26.790169472000002,0.16386142547939916,163.492837888,0.2575259229633957,2.454300264954401
129,0.85406494140625,27.782259200000002,0.16992951837457312,163.492837888,0.26757305883802474,2.3621434224597984
130,1.0712890625,25.602883584,0.1565994199791133,163.492837888,0.24522251496091485,2.577438458546224
131,0.860931396484375,24.948327296000002,0.15259584222943598,163.492837888,0.2529891850426793,2.4983120952583904
132,0.537841796875,25.062249984,0.15329264760312483,163.492837888,0.24963221396319568,2.531908566315379
133,0.7412109375,24.778900096,0.1515595448466964,163.492837888,0.24167440994642675,2.6152787177665924
134,0.88433837890625,21.534737664,0.13171670357053972,163.492837888,0.22622913401573896,2.793830881736553
135,0.7764892578125,24.521354752,0.1499842749613181,163.492837888,0.24780752300284803,2.5505518690585705
136,0.5286865234375,24.341357696000003,0.1488833273092668,163.492837888,0.24334390414878726,2.597336239724494
137,0.771728515625,23.123005696,0.14143130668415155,163.492837888,0.23756618006154895,2.6605047098788956
138,0.71649169921875,23.156070784,0.1416335484974758,163.492837888,0.24157703411765397,2.6163328946818134
139,0.5198974609375,22.568132480000003,0.1380374380403146,163.492837888,0.23657185095362365,2.6716870093119907
140,0.81182861328125,24.417162240000003,0.1493469839744715,163.492837888,0.24478030996397138,2.5820946997522722
141,0.805877685546875,22.513687424,0.13770442616833709,163.492837888,0.23115831799805164,2.734255667005745
142,0.5731201171875,21.729387264,0.13290727315459294,163.492837888,0.23692890396341681,2.667660764004042
143,0.5101318359375,27.822715008000003,0.17017696534853607,163.492837888,0.27008248306810856,2.340195979323477
144,0.6689453125,30.576323584,0.18701934579511162,163.492837888,0.29262870480306447,2.1598904365415823
145,0.5806884765625,28.667605248,0.17534471612535474,163.492837888,0.27941512619145215,2.2620319435699336
146,1.092529296875,27.685461504000003,0.1693374576014504,163.492837888,0.27694301400333643,2.2822238114086324
147,0.61419677734375,27.288782976,0.16691118295159849,163.492837888,0.2701044990681112,2.340005231835506
148,0.620849609375,25.541162752,0.156221905998701,163.492837888,0.2639705860055983,2.394380186542012
149,0.5224609375,23.010614528,0.14074386881560716,163.492837888,0.24541163421235979,2.5754522314731267
150,0.65313720703125,23.615446272,0.14444330759111082,163.492837888,0.25425701681524515,2.4858544667853253
151,0.56689453125,23.262326400000003,0.14228345841018275,163.492837888,0.24573143990710378,2.5721004247589447
152,1.61328125,23.569136512,0.14416005506091908,163.492837888,0.2464205240830779,2.5649078676117156
153,0.81341552734375,21.868817024000002,0.13376009191901808,163.492837888,0.23128679604269564,2.7327368089141277
154,0.46435546875,21.348672512,0.1305786405556481,163.492837888,0.22762019699439406,2.7767568489419023
155,0.580078125,23.20845632,0.1419539633650426,163.492837888,0.2468479450326413,2.560466690853399
156,0.5834197998046875,21.8429216,0.13360170318263967,163.492837888,0.2389963788446039,2.6445837548553266
157,0.68310546875,25.810964864000002,0.15787214410995593,163.492837888,0.24794630496762693,2.549124259158497
158,1.876953125,24.291090816,0.1485758711500286,163.492837888,0.24782822700217366,2.550338791537839
159,0.42041015625,25.548663424,0.156267783678096,163.492837888,0.2568995920009911,2.4602839422152543
160,0.900482177734375,25.707387136,0.15723861343461862,163.492837888,0.2569143760483712,2.4601423660413957
161,0.57208251953125,29.184749312,0.17850781532089421,163.492837888,0.27522798581048846,2.296445033016706
162,0.654083251953125,27.522930816000002,0.16834334256803624,163.492837888,0.27466728491708636,2.3011329549221125
163,0.45703125,31.779946496,0.19438127630869495,163.492837888,0.2917868548538536,2.1661220526135754
164,0.585540771484375,29.385054208000003,0.1797329753865432,163.492837888,0.2827132169622928,2.2356434119101998
165,0.57421875,29.275006208,0.17905986944856084,163.492837888,0.27530158613808453,2.2958310913787106
166,0.62548828125,20.441838592,0.12503201275399958,163.492837888,0.22706314409151673,2.783569052963283
167,1.231689453125,19.924147584,0.12186556818867468,163.492837888,0.21105799986980855,2.994655219662686
168,1.2783203125,19.662118656,0.12026287456989058,163.492837888,0.22342444700188935,2.8289023401111697
169,1.4208984375,20.520130560000002,0.12551088368811128,163.492837888,0.2291317710187286,2.758438684219078
170,1.83642578125,20.525134464,0.12554148994624859,163.492837888,0.22069966606795788,2.863828261376114
171,1.38525390625,23.053864320000002,0.14100840512532384,163.492837888,0.24289101012982428,2.602179226904539
172,1.92822265625,21.232526336000003,0.12986823527123093,163.492837888,0.22816348914057016,2.770144966411734
173,1.7021484375,21.563807360000002,0.13189450766505248,163.492837888,0.22620122996158898,2.7941755271136937
174,0.7744140625,19.804860672,0.12113595266825833,163.492837888,0.22387551702558994,2.8232025965101095
175,0.8125,21.419156608,0.13100975482897356,163.492837888,0.22911493899300694,2.758641334081581
176,0.68359375,20.742441088,0.12687064067118042,163.492837888,0.22875356581062078,2.762999294555012
177,0.54638671875,19.933473664,0.12192261093207846,163.492837888,0.21308198594488204,2.9662101099676264
178,0.84063720703125,19.612830336000002,0.11996140374929254,163.492837888,0.22264704504050314,2.8387798313097274
179,0.562255859375,24.282359296000003,0.14852246501852587,163.492837888,0.2510327498894185,2.517782804196301
180,0.54541015625,22.665227008000002,0.13863131437920667,163.492837888,0.24338665488176048,2.5968800190328536
181,0.71343994140625,23.162237312000002,0.14167126591727022,163.492837888,0.24779264302924275,2.550705029959663
182,0.85498046875,23.912207872,0.1462584427605382,163.492837888,0.2471501510590315,2.5573358472709384
183,0.5411376953125,23.156755072000003,0.1416377339285249,163.492837888,0.24803001713007689,2.548263908840592
184,0.67529296875,22.129987840000002,0.13535753691644917,163.492837888,0.23214762401767075,2.722603531421792
185,0.74560546875,20.22465216,0.12370359718053707,163.492837888,0.21858748700469732,2.8915010169274074
186,0.633544921875,22.108950016,0.13522885957332045,163.492837888,0.23101348709315062,2.7359698730785857
187,0.5745849609375,20.331976704000002,0.12436004516557676,163.492837888,0.22485336707904935,2.8109249559935963
188,0.5469970703125,21.222866176,0.12980914913556413,163.492837888,0.226295756874606,2.79300836078829
189,0.573699951171875,21.640123648000003,0.13236129440009148,163.492837888,0.2301983239594847,2.7456583092800013
190,0.7093505859375,21.145713664000002,0.12933724765659627,163.492837888,0.2239974681288004,2.821665558283262
191,0.581298828125,21.417999104,0.131002674983673,163.492837888,0.224093850934878,2.820451959413033
192,0.552947998046875,22.126168832,0.13533417804611983,163.492837888,0.23932223301380873,2.640982966781946
193,0.43896484375,21.80835456,0.13339027471612983,163.492837888,0.2311563012190163,2.734279522680357
194,0.5283203125,23.362168704000002,0.14289414145471097,163.492837888,0.2407640798483044,2.6251670986798157
195,0.350341796875,22.77562112,0.1393065373028899,163.492837888,0.2345893350429833,2.6942654526297214
196,0.47894287109375,22.71150656,0.13891438214289492,163.492837888,0.24164938600733876,2.61554954227152
197,0.53662109375,25.986772864000002,0.15894746950201033,163.492837888,0.2598333009518683,2.4325055281454064
198,0.5682373046875,26.250852992000002,0.16056270923612584,163.492837888,0.2630570880137384,2.402694965317489
199,0.3505859375,21.818052352000002,0.13344959102701706,163.492837888,0.2059636008925736,3.0687264071060354


==> plotdata-merged/poseDet-brienz2-eval04-half-recurTrue-pwrModeMAXN-caviar-walkByShop1cor-seq000-5xSubsample.csv <==
frameIdx,power,execTime,energy,powerBL,execTimeBL,energyBL
0,7245.0,0.8562330510467291,6203.408454833552,11864.0,0.44690097589045763,5302.033177964389
10,6823.0,0.12514262390322983,853.8481228917371,11864.0,0.44690097589045763,5302.033177964389
20,6747.0,0.1227073750924319,827.906659748638,11864.0,0.44690097589045763,5302.033177964389
30,6785.0,0.13509200001135468,916.5992200770415,11864.0,0.44690097589045763,5302.033177964389
40,6823.0,0.19499523215927184,1330.4524690227117,11864.0,0.44690097589045763,5302.033177964389
50,6823.0,0.16559426789171994,1129.8496898252051,11864.0,0.44690097589045763,5302.033177964389
60,6747.0,0.12957520294003189,874.2438942363951,11864.0,0.44690097589045763,5302.033177964389
70,6670.0,0.11646818206645548,776.8427743832581,11864.0,0.44690097589045763,5302.033177964389
80,6823.0,0.13509641587734222,921.762845531106,11864.0,0.44690097589045763,5302.033177964389
90,6747.0,0.17070121108554304,1151.7210711941589,11864.0,0.44690097589045763,5302.033177964389
100,6785.0,0.19368023215793073,1314.12037519156,11864.0,0.44690097589045763,5302.033177964389
110,6900.0,0.1955636430066079,1349.3891367455944,11864.0,0.44690097589045763,5302.033177964389
120,6900.0,0.21144770202226937,1458.9891439536586,11864.0,0.44690097589045763,5302.033177964389
130,6747.0,0.18135739886201918,1223.6183701220434,11864.0,0.44690097589045763,5302.033177964389
140,6785.0,0.17676853202283382,1199.3744897749275,11864.0,0.44690097589045763,5302.033177964389
150,6785.0,0.18373264698311687,1246.626009780448,11864.0,0.44690097589045763,5302.033177964389
160,6823.0,0.18423517188057303,1257.0365777411498,11864.0,0.44690097589045763,5302.033177964389
170,6823.0,0.1547805448062718,1056.0676572131924,11864.0,0.44690097589045763,5302.033177964389
180,6785.0,0.16246667108498514,1102.3363633116242,11864.0,0.44690097589045763,5302.033177964389
190,6823.0,0.16570700192824006,1130.618874156382,11864.0,0.44690097589045763,5302.033177964389


==> plotdata-merged/poseDet-brienz2-eval04-half-recurTrue-pwrModeMAXQ-caviar-walkByShop1cor-seq000-5xSubsample.csv <==
frameIdx,power,execTime,energy,powerBL,execTimeBL,energyBL
0,4068.0,1.1914016650989652,4846.62197362259,5484.0,0.6320459409616888,3466.139940233901
10,3953.0,0.1724694159347564,681.771601190092,5484.0,0.6320459409616888,3466.139940233901
20,3951.0,0.1686176338698715,666.2082714198623,5484.0,0.6320459409616888,3466.139940233901
30,3915.0,0.17984680901281536,704.1002572851721,5484.0,0.6320459409616888,3466.139940233901
40,3990.0,0.2673411890864372,1066.6913444548845,5484.0,0.6320459409616888,3466.139940233901
50,4067.0,0.23056286596693099,937.6991758875083,5484.0,0.6320459409616888,3466.139940233901
60,3953.0,0.17548306100070477,693.6845401357859,5484.0,0.6320459409616888,3466.139940233901
70,3953.0,0.16307194088585675,644.6233823217917,5484.0,0.6320459409616888,3466.139940233901
80,3951.0,0.18102744105271995,715.2394195992965,5484.0,0.6320459409616888,3466.139940233901
90,3990.0,0.22906098794192076,913.9533418882638,5484.0,0.6320459409616888,3466.139940233901
100,4030.0,0.25901660206727684,1043.8369063311256,5484.0,0.6320459409616888,3466.139940233901
110,3953.0,0.2682719670701772,1060.4790858284105,5484.0,0.6320459409616888,3466.139940233901
120,3991.0,0.2816514321602881,1124.0708657517098,5484.0,0.6320459409616888,3466.139940233901
130,3953.0,0.24522251496091485,969.3646016404964,5484.0,0.6320459409616888,3466.139940233901
140,3951.0,0.24478030996397138,967.1270046676509,5484.0,0.6320459409616888,3466.139940233901
150,3800.0,0.25425701681524515,966.1766638979316,5484.0,0.6320459409616888,3466.139940233901
160,3838.0,0.2569143760483712,986.0373752736486,5484.0,0.6320459409616888,3466.139940233901
170,3800.0,0.22069966606795788,838.6587310582399,5484.0,0.6320459409616888,3466.139940233901
180,3761.0,0.24338665488176048,915.3772090103012,5484.0,0.6320459409616888,3466.139940233901
190,3800.0,0.2239974681288004,851.1903788894415,5484.0,0.6320459409616888,3466.139940233901


==> plotdata-merged/poseDet-sassauna-eval02b-caviar-walkByShop1cor-seq003-5xSubsample.csv <==
layerIdx,normal,CG,FG-SP,FG-FM,FG-FMandSP
0,0.62318592,0.150826752,0.069565824,0.094813056,0.046781568
1,13.29463296,2.325897216,1.325187072,0.428666112,0.17154432
2,6.64731648,1.19513088,0.686997504,0.210514176,0.056189952
3,13.29463296,2.195030016,1.423540224,0.322301952,0.07057152
4,6.620184576,1.602551808,1.037500416,0.655819776,0.176421888
5,13.240369152,3.282960384,2.332164096,0.894403584,0.211746816
6,13.240369152,3.04939008,2.297954304,0.656653824,0.138051072
7,13.240369152,3.416260608,2.7131904,1.0473984,0.264628224
8,6.620184576,2.095054848,1.443889152,0.6782976,0.147879936
9,13.240369152,4.426039296,3.222798336,0.939543552,0.189047808
10,6.620184576,2.467823616,1.866203136,0.409577472,0.083340288
11,1.655046144,0.589234176,0.426442752,0.083771136,0.016187904
12,0.827523072,0.165740544,0.076087296,0.01005696,0.001539072
13,0.827523072,0.125042688,0.0516096,0.008711424,0.001391616
14,0.827523072,0.103809024,0.045121536,0.011962368,0.0021888
15,0.367788032,0.015597568,0.015597568,0.000705536,0.000705536
16,0.109187072,0.002451456,0.002451456,2.47e-05,2.47e-05
17,0.827523072,0.165740544,0.076087296,0.01005696,0.001539072
18,0.827523072,0.124157952,0.051904512,0.011492352,0.00182016
19,0.827523072,0.11943936,0.056623104,0.018279936,0.00354816
20,0.367788032,0.025952256,0.025952256,0.001931264,0.001931264
21,0.054593536,0.002743296,0.002743296,5.1034e-05,5.1034e-05
22,6.51171584,3.11197824,1.62676864,0.955639552,0.076342784
23,4.505403392,2.207744,1.278083072,0.831453952,0.082765312
24,4.505403392,2.387574784,1.46112512,0.7347648,0.072215808
25,4.505403392,2.47267328,1.390477312,0.650205696,0.058969344
26,4.505403392,2.551349248,1.377632256,0.653153536,0.059420928
27,0.091947008,0.030932992,0.030932992,0.004872704,0.004872704
28,0.027296768,0.003628544,0.003628544,0.000228228,0.000228228
29,6.51171584,3.11197824,1.62676864,0.955639552,0.076342784
30,4.505403392,2.010251264,1.05168896,0.695765504,0.051355136
31,4.505403392,2.072870912,1.05971712,0.5795328,0.043929088
32,4.505403392,2.294448128,1.223491584,0.727501824,0.064024576
33,4.505403392,2.498363392,1.327857664,0.67292288,0.059558912
34,0.091947008,0.034471936,0.034471936,0.003951104,0.003951104
35,0.013648384,0.002412544,0.002412544,0.000165528,0.000165528


==> plotdata-merged/sceneLabeling-brienz2-eval01-single-1607__11.csv <==
th,loss,accPixel,numGOps,throughput,speedup,throughputBaseline
0.0,0.0,96.52854877081681,97.56602464000001,1.26734998626191,3.0991434085886764,0.40893557321345464
0.2,-0.025773195876288568,96.5543219666931,72.43679251200001,1.6084447722008404,3.933247380660793,0.40893557321345464
0.4,-0.06344171292624878,96.59199048374306,34.202901600000004,3.147548674787018,7.696930472576109,0.40893557321345464
0.6,-0.04559873116574131,96.57414750198255,18.483384864,5.67246759720189,13.871298974132037,0.40893557321345464
0.8,-0.04956383822363186,96.57811260904045,11.71933392,12.788267713879831,31.27208428796841,0.40893557321345464
1.0,-0.025773195876288568,96.5543219666931,8.513688064,16.797477563620237,41.07609771295772,0.40893557321345464
1.2,-0.025773195876288568,96.5543219666931,7.230759872,19.676037580335993,48.11525059001304,0.40893557321345464
1.4,0.0,96.52854877081681,6.582177056000001,21.53777934787741,52.6679035981915,0.40893557321345464
1.6,0.02180808881839802,96.50674068199841,6.072647616,23.8092466904313,58.22248845542093,0.40893557321345464
1.8,0.01784298176050747,96.5107057890563,5.884391968,25.049597682900988,61.255609254188535,0.40893557321345464
2.0,0.0,96.52854877081681,5.2517416,26.61187377067465,65.07595698157539,0.40893557321345464


==> plotdata-merged/sceneLabeling-brienz2-eval01-single-1607__30.csv <==
th,loss,accPixel,numGOps,throughput,speedup,throughputBaseline
0.0,0.0,94.1593973037272,97.60640691200001,1.733572489531637,4.239231319273741,0.40893557321345464
0.2,-0.019825535289452745,94.17922283901665,72.082125024,2.23808714163952,5.472957815952322,0.40893557321345464
0.4,-0.0019825535289452745,94.16137985725615,33.642565824,4.840613152322431,11.837104593969247,0.40893557321345464
0.6,-0.007930214115781098,94.16732751784298,20.330741312,8.58647426004615,20.9971321217492,0.40893557321345464
0.8,-0.0059476605868358234,94.16534496431403,13.047326432,13.062407518515032,31.94245835809634,0.40893557321345464
1.0,0.019825535289452745,94.13957176843775,9.819316192,17.38568924891676,42.514494672836506,0.40893557321345464
1.2,0.03965107057890549,94.11974623314829,7.915999392000001,20.81488695927952,50.9001620859593,0.40893557321345464
1.4,0.0693893735130846,94.09000793021411,6.6675436800000005,23.936688642831975,58.53413156193578,0.40893557321345464
1.6,0.10309278350515427,94.05630452022204,6.166205472000001,24.963675372892727,61.04549715918767,0.40893557321345464
1.8,0.08128469468675625,94.07811260904045,5.277638688000001,27.70949931966371,67.76006083774963,0.40893557321345464
2.0,0.08128469468675625,94.07811260904045,5.1525358080000006,27.72191195461467,67.79041435982995,0.40893557321345464


==> plotdata-merged/sceneLabeling-brienz2-eval01-single-1611__12.csv <==
th,loss,accPixel,numGOps,throughput,speedup,throughputBaseline
0.0,0.0,94.83148295003964,97.38889865600001,1.9322451856327483,4.725060161553033,0.40893557321345464
0.2,-0.02180808881839802,94.85329103885805,77.63734204800001,2.3170476711841705,5.666045761136869,0.40893557321345464
0.4,-0.0059476605868358234,94.83743061062648,44.446833760000004,4.023847316430868,9.839807490483386,0.40893557321345464
0.6,-0.023790642347343294,94.855273592387,29.976348192000003,6.055819142045252,14.808736482517402,0.40893557321345464
0.8,0.019825535289452745,94.8116574147502,22.309069664000003,7.9147356924836965,19.35448078113858,0.40893557321345464
1.0,0.04559873116574131,94.7858842188739,19.077078272,9.826866423115176,24.03035359798788,0.40893557321345464
1.2,0.11498810467882592,94.71649484536083,17.562409088000003,11.003722012332348,26.908204453488977,0.40893557321345464
1.4,0.16455194290245778,94.6669310071372,16.89290288,11.6271179514964,28.43264003698529,0.40893557321345464
1.6,0.202220459952418,94.62926249008723,16.268710304000003,11.771558448983107,28.785850926298927,0.40893557321345464
1.8,0.21411578112608964,94.61736716891356,15.8031272,12.347929230606631,30.195292460314537,0.40893557321345464
2.0,0.281522601110229,94.54996034892942,15.485393952,12.518747757411031,30.61300746970365,0.40893557321345464


==> plotdata-merged/sceneLabeling-brienz2-eval01-single-1624__17.csv <==
th,loss,accPixel,numGOps,throughput,speedup,throughputBaseline
0.0,0.0,97.65265662172878,95.17791360000001,1.920141974742414,4.695463296708955,0.40893557321345464
0.2,0.011895321173671647,97.64076130055511,73.90676899200001,2.400518326322986,5.870162645571488,0.40893557321345464
0.4,0.009912767644726372,97.64274385408406,27.040567680000002,5.600612228383007,13.695585796982304,0.40893557321345464
0.6,-0.013877874702616921,97.6665344964314,14.729040928000002,10.509816935042085,25.700422324365043,0.40893557321345464
0.8,-0.025773195876288568,97.67842981760508,10.46870496,15.568466741416659,38.070707860111476,0.40893557321345464
1.0,-0.033703409992069666,97.68636003172085,8.897233408,18.720997172201265,45.779820584181245,0.40893557321345464
1.2,-0.007930214115781098,97.66058683584457,7.8632158080000005,21.372568525877988,52.26390151859451,0.40893557321345464
1.4,0.03172085646312439,97.62093576526566,7.895375488000001,21.77400057869093,53.24555261257601,0.40893557321345464
1.6,0.09119746233148263,97.5614591593973,7.774934272,22.509181305546022,55.04334369511249,0.40893557321345464
1.8,0.1784298176050747,97.4742268041237,7.469831264000001,24.097477220108225,58.9273196037898,0.40893557321345464
2.0,0.26764472640761205,97.38501189532117,7.571034688,22.47930665146499,54.97028902333064,0.40893557321345464


==> plotdata-merged/sceneLabeling-brienz2-eval01-single-1624__48.csv <==
th,loss,accPixel,numGOps,throughput,speedup,throughputBaseline
0.0,0.0,93.17208564631245,94.708731936,1.9091792768610645,4.668655411556769,0.40893557321345464
0.2,-0.003965107057890549,93.17605075337035,71.76495312,2.4969542077621854,6.1059843440395305,0.40893557321345464
0.4,-0.015860428231562196,93.18794607454402,23.257428992,6.3937504533065885,15.635104579100052,0.40893557321345464
0.6,0.01784298176050747,93.15424266455194,11.922926176,12.708109928656778,31.076068606101547,0.40893557321345464
0.8,0.003965107057890549,93.16812053925456,9.142565824,17.29276298116201,42.287255288831524,0.40893557321345464
1.0,-0.0019825535289452745,93.1740681998414,8.368295264,19.446328767552615,47.55352686669323,0.40893557321345464
1.2,-0.0019825535289452745,93.1740681998414,8.070474048000001,20.470194247989852,50.057259844461846,0.40893557321345464
1.4,0.07137192704202988,93.10071371927042,7.5660312,21.68723803624124,53.03338583586862,0.40893557321345464
1.6,0.1387787470261692,93.03330689928629,7.440196064,22.193704781855356,54.27188592925558,0.40893557321345464
1.8,0.22006344171292547,92.95202220459953,7.522058208000001,22.023250997385254,53.85506285091427,0.40893557321345464
2.0,0.31522601110229864,92.85685963521016,7.396160352000001,22.590183650492285,55.241424640503816,0.40893557321345464


==> plotdata-merged/sceneLabeling-brienz2-eval01-single-1643__28.csv <==
th,loss,accPixel,numGOps,throughput,speedup,throughputBaseline
0.0,0.0,96.21728786677241,95.383398432,1.9356472169654277,4.7333793970402915,0.40893557321345464
0.2,-0.009912767644726372,96.22720063441713,78.06877568,2.370022574915585,5.7955891591717545,0.40893557321345464
0.4,-0.023790642347343294,96.24107850911975,26.960954048,5.5241690990902415,13.508653834345578,0.40893557321345464
0.6,-0.025773195876288568,96.24306106264869,10.65666112,13.211555564759111,32.30718095992836,0.40893557321345464
0.8,-0.007930214115781098,96.22521808088818,6.9860813120000005,20.68854634625158,50.59121216498485,0.40893557321345464
1.0,-0.0059476605868358234,96.22323552735924,5.999039424,24.521774488131467,59.964884677155936,0.40893557321345464
1.2,0.015860428231562196,96.20142743854085,6.042015168000001,26.892210584655572,65.7614850508945,0.40893557321345464
1.4,0.11102299762093537,96.10626486915147,5.9372696320000005,26.361511360225368,64.46372750864911,0.40893557321345464
1.6,0.26169706582077623,95.95559080095163,5.836389216000001,26.370764760764228,64.4863555242706,0.40893557321345464
1.8,0.31522601110229864,95.90206185567011,5.816508544,27.703805555293243,67.74613746022168,0.40893557321345464
2.0,0.4421094369547962,95.77517842981761,5.9195449600000005,27.110199660029828,66.29454964505851,0.40893557321345464


==> plotdata-merged/sceneLabeling-brienz2-eval01-single-baseline.csv <==
throughput,speedup
2.4453729768283665,1.0


==> plotdata-merged/sceneLabeling-eval02-1624__17.csv <==
0.0,3460300032,18211780608,73505832960
0.2,3431064672,9005688832,61470015488
0.4,2356083072,2091636736,22592847872
0.6,1062102048,1179938816,12487000064
0.8,487193280,953042944,9028468736
1.0,258531840,857808896,7780892672
1.2,168525504,800106496,6894583808
1.4,138466944,791676928,6965231616
1.6,125201664,777627648,6872104960
1.8,121255008,749428736,6599147520
2.0,114881088,752640000,6703513600

